Tight Approximation Guarantees for Concave Coverage Problems

In the maximum coverage problem, we are given subsets $T_1, \ldots, T_m$ of a universe $[n]$ along with an integer $k$ and the objective is to find a subset $S \subseteq [m]$ of size $k$ that maximizes $C(S) := \Big|\bigcup_{i \in S} T_i\Big|$. It is a classic result that the greedy algorithm for this problem achieves an optimal approximation ratio of $1-e^{-1}$. In this work we consider a generalization of this problem wherein an element $a$ can contribute by an amount that depends on the number of times it is covered. Given a concave, nondecreasing function $\varphi$, we define $C^{\varphi}(S) := \sum_{a \in [n]}w_a\varphi(|S|_a)$, where $|S|_a = |\{i \in S : a \in T_i\}|$. The standard maximum coverage problem corresponds to taking $\varphi(j) = \min\{j,1\}$. For any such $\varphi$, we provide an efficient algorithm that achieves an approximation ratio equal to the Poisson concavity ratio of $\varphi$, defined by $\alpha_{\varphi} := \min_{x \in \mathbb{N}^*} \frac{\mathbb{E}[\varphi(\text{Poi}(x))]}{\varphi(\mathbb{E}[\text{Poi}(x)])}$. Complementing this approximation guarantee, we establish a matching NP-hardness result when $\varphi$ grows in a sublinear way. As special cases, we improve the result of [Barman et al., IPCO, 2020] about maximum multi-coverage, that was based on the unique games conjecture, and we recover the result of [Dudycz et al., IJCAI, 2020] on multi-winner approval-based voting for geometrically dominant rules. Our result goes beyond these special cases and we illustrate it with applications to distributed resource allocation problems, welfare maximization problems and approval-based voting for general rules.

==> VTAPoA.csv <==
p,PoA,alpha,App
0.0,1.0,1.0,1.0
0.05,0.9633796342111409,0.9754115099857197,0.7709411912532768
0.1,0.9330969710206909,0.9516258196404048,0.68181561632886
0.15000000000000002,0.9070185179295392,0.9286134904996145,0.6488956583996617
0.2,0.8838285124383218,0.9063462346100909,0.6374222603139239
0.25,0.8624077700583775,0.8847968677143805,0.6336760570631327
0.30000000000000004,0.8425796696200626,0.8639392643942736,0.6325399007476343
0.35000000000000003,0.8243641347361389,0.8437483150893901,0.6322231380253847
0.4,0.807577632411875,0.8241998849109017,0.6321429759206203
0.45,0.7918067207035298,0.805270774173837,0.6321248502050563
0.5,0.7767356461510652,0.7869386805747332,0.6321212605029068
0.55,0.7610568696687589,0.7691821629445696,0.6321206536143577
0.6000000000000001,0.7455275380737872,0.7519806065099559,0.6321205689407507
0.65,0.7306461905859041,0.7353141895984369,0.6321205596283889
0.7000000000000001,0.7163904490282816,0.719163851726558,0.6321205588713148
0.75,0.7025770657631291,0.7035112630119804,0.6321205588298959
0.8,0.6879681610606296,0.688338794853473,0.632120558828577
0.8500000000000001,0.6735863347873432,0.6736294918250275,0.6321205588285577
0.9,0.6593665875239298,0.6593670447326676,0.6321205588285577
0.9500000000000001,0.6455357647846337,0.6455357647847355,0.6321205588285577
1.0,0.6321205588285577,0.6321205588285577,0.6321205588285577


==> VTATruncPlot.csv <==
p,alpha,m1,m2,m3,m4,m5
0.0,1.0,0.6321205588285577,0.7293294335267746,0.7759581923446123,0.8046331851868355,0.8245326302321493
0.05,0.9754115099857197,0.6321205588285577,0.7327995689943801,0.7823288426353291,0.8135113443655912,0.8356341388396311
0.1,0.9516258196404048,0.6321205588285576,0.7364523431708069,0.7890020368247538,0.8227393401762896,0.847060503245707
0.15000000000000002,0.9286134904996145,0.6321205588285577,0.7403025646000134,0.7959891411340152,0.8323017047507958,0.8587452314408417
0.2,0.9063462346100909,0.6321205588285576,0.7443666872197315,0.8033002708745048,0.8421744540563366,0.8706042648563695
0.25,0.8847968677143805,0.6321205588285577,0.7486630454177192,0.8109436998463545,0.8523236201599775,0.8825356272436963
0.30000000000000004,0.8639392643942736,0.6321205588285577,0.7532121305685298,0.8189251143607139,0.8627038112884637,0.8638286927852874
0.35000000000000003,0.8437483150893901,0.6321205588285578,0.7580369178496925,0.8272466801445589,0.8430192481504604,0.8436725536831837
0.4,0.8241998849109017,0.6321205588285577,0.7631632543359277,0.8195737323685286,0.823675174253778,0.8241494904026017
0.45,0.805270774173837,0.6321205588285578,0.7686203222083718,0.801744346154068,0.804903500754338,0.8052383996130826
0.5,0.7869386805747332,0.6321205588285577,0.7642411176571153,0.7843164669249638,0.786689986534483,0.7869187269611921
0.55,0.7691821629445696,0.6321205588285577,0.7510290617742595,0.7672900946812169,0.7690203904765563,0.76917046707052
0.6000000000000001,0.7519806065099559,0.6321205588285577,0.7378170058914038,0.7506652294228268,0.7518804714629006,0.7519741635416807
0.65,0.7353141895984369,0.6321205588285577,0.7246049500085481,0.7344418711497939,0.7352559883758588,0.7353109089523117
0.7000000000000001,0.719163851726558,0.6321205588285577,0.7113928941256922,0.7186200198621178,0.7191327000977739,0.7191623448570754
0.75,0.7035112630119804,0.6321205588285577,0.6981808382428365,0.7031996755597987,0.7034963655109885,0.7035106617876579
0.8,0.688338794853473,0.6321205588285577,0.6849687823599807,0.6881808382428365,0.6883327434978457,0.6883385992527695
0.8500000000000001,0.6736294918250275,0.6321205588285577,0.6717567264771249,0.6735635079112313,0.6736275929406883,0.6736294457381446
0.9,0.6593670447326676,0.6321205588285577,0.6585446705942692,0.6593476845649832,0.6593666727218592,0.659367038706542
0.9500000000000001,0.6455357647847355,0.6321205588285577,0.6453326147114135,0.6455333682040919,0.6455357417237013,0.6455357645977441
1.0,0.6321205588285577,0.6321205588285577,0.6321205588285577,0.6321205588285577,0.6321205588285577,0.6321205588285577


==> dPowerPoA.csv <==
d,PoA,alpha,App
0.0,0.63212055883,0.63212055883,0.63212055883
0.05,0.6434829134359815,0.6434829134359812,0.6332150967796744
0.1,0.6553753845276009,0.6553753845276046,0.6346601029770655
0.15000000000000002,0.6678250620603303,0.6678250620949765,0.6365397441185613
0.2,0.6808605468829783,0.6808605508212753,0.638956154576726
0.25,0.694512001740221,0.6945120618531939,0.6420330324614182
0.30000000000000004,0.7088111566868928,0.7088115105193022,0.6459199266318797
0.35000000000000003,0.7237914772126525,0.7237926204019705,0.65079734373375
0.4,0.7394876341820984,0.7394910341990959,0.6568828279573905
0.45,0.7559364889110057,0.7559444318432199,0.664438194090168
0.5,0.7731805965284513,0.7731926563792856,0.673778127323984
0.55,0.7912621944880632,0.7912778481385083,0.6852804020708902
0.6000000000000001,0.8102127623379806,0.8102445877846992,0.6993980177812291
0.65,0.8300928179480858,0.8301400488512746,0.7166736036816311
0.7000000000000001,0.8509554706582775,0.8510141604321174,0.7377565079016001
0.75,0.8728542754472144,0.8729197807378831,0.7634230613384503
0.8,0.8958459619959243,0.8959128822813761,0.7946005948198298
0.8500000000000001,0.9199906635534154,0.9200527495116192,0.8323958920096828
0.9,0.945352121634846,0.9454021897765128,0.8781288828261784
0.9500000000000001,0.9719979567073257,0.9720277585588145,0.933372526139581
1.0,0.9999999998975735,1.0000000000000002,1.0

